Post-hoc Probabilistic Vision-Language Models

Vision-language models (VLMs), such as CLIP and SigLIP, have found remarkable success in classification, retrieval, and generative tasks. For this, VLMs deterministically map images and text descriptions to a joint latent space in which their similarity is assessed using the cosine similarity. However, a deterministic mapping of inputs fails to capture uncertainties over concepts arising from domain shifts when used in downstream tasks. In this work, we propose post-hoc uncertainty estimation in VLMs that does not require additional training. Our method leverages a Bayesian posterior approximation over the last layers in VLMs and analytically quantifies uncertainties over cosine similarities. We demonstrate its effectiveness for uncertainty quantification and support set selection in active learning. Compared to baselines, we obtain improved and well-calibrated predictive uncertainties, interpretable uncertainty estimates, and sample-efficient active learning. Our results show promise for safety-critical applications of large-scale models.

==> figs/marginal_entropy_hist_data/error_histogram_bins_after_la.dat <==
# Bin Center Count
0.000000 8.073715
0.020000 7.090910
0.040000 6.613384
0.060000 6.216606
0.080000 5.746203
0.100000 5.521461
0.120000 5.164786
0.140000 5.214936
0.160000 4.897840
0.180000 4.634729
0.200000 4.564348
0.220000 4.430817
0.240000 4.369448
0.260000 4.219508
0.280000 4.077537
0.300000 3.970292
0.320000 3.912023
0.340000 3.332205
0.360000 3.433987
0.380000 3.663562
0.400000 3.295837
0.420000 3.295837
0.440000 3.367296
0.460000 2.995732
0.480000 2.890372
0.500000 2.639057
0.520000 2.890372
0.540000 2.639057
0.560000 2.302585
0.580000 2.564949
0.600000 2.564949
0.620000 2.484907
0.640000 2.079442
0.660000 2.197225
0.680000 2.197225
0.700000 2.079442
0.720000 2.302585
0.740000 2.079442
0.760000 1.945910
0.780000 2.564949
0.800000 2.484907
0.820000 2.302585
0.840000 2.639057
0.860000 2.397895
0.880000 2.772589
0.900000 2.397895
0.920000 2.397895
0.940000 2.995732
0.960000 2.564949
0.980000 3.555348


==> figs/marginal_entropy_hist_data/error_histogram_bins_after_map.dat <==
# Bin Center Count
0.000000 8.361708
0.020000 6.226537
0.040000 5.488938
0.060000 5.225747
0.080000 4.919981
0.100000 4.605170
0.120000 4.477337
0.140000 4.343805
0.160000 4.234107
0.180000 4.219508
0.200000 3.871201
0.220000 3.988984
0.240000 3.688879
0.260000 3.970292
0.280000 3.610918
0.300000 3.637586
0.320000 3.044522
0.340000 3.332205
0.360000 3.091042
0.380000 3.465736
0.400000 2.995732
0.420000 2.772589
0.440000 2.995732
0.460000 2.890372
0.480000 2.890372
0.500000 2.890372
0.520000 2.944439
0.540000 2.564949
0.560000 2.890372
0.580000 2.564949
0.600000 2.833213
0.620000 3.091042
0.640000 2.944439
0.660000 3.178054
0.680000 2.564949
0.700000 2.772589
0.720000 2.995732
0.740000 3.218876
0.760000 3.433987
0.780000 3.178054
0.800000 3.044522
0.820000 3.433987
0.840000 3.951244
0.860000 4.060443
0.880000 4.330733
0.900000 4.454347
0.920000 4.787492
0.940000 5.105945
0.960000 5.204007
0.980000 5.680173


==> figs/marginal_entropy_hist_data/histogram_bins_before_la.dat <==
# Bin Center Count
0.000000 1.000000
0.042000 1.000000
0.084000 1.000000
0.126000 0.000000
0.168000 2.000000
0.210000 1.000000
0.252000 7.000000
0.294000 9.000000
0.336000 3.000000
0.378000 3.000000
0.420000 12.000000
0.462000 11.000000
0.504000 19.000000
0.546000 17.000000
0.588000 22.000000
0.630000 52.000000
0.672000 97.000000
0.714000 198.000000
0.756000 119.000000
0.798000 97.000000
0.840000 77.000000
0.882000 63.000000
0.924000 86.000000
0.966000 93.000000
1.008000 101.000000
1.050000 114.000000
1.092000 143.000000
1.134000 140.000000
1.176000 169.000000
1.218000 167.000000
1.260000 192.000000
1.302000 180.000000
1.344000 173.000000
1.386000 156.000000
1.428000 146.000000
1.470000 146.000000
1.512000 145.000000
1.554000 135.000000
1.596000 133.000000
1.638000 126.000000
1.680000 123.000000
1.722000 89.000000
1.764000 78.000000
1.806000 98.000000
1.848000 109.000000
1.890000 141.000000
1.932000 71.000000
1.974000 17.000000
2.016000 8.000000
2.058000 2.000000


==> figs/marginal_entropy_hist_data/histogram_bins_before_map.dat <==
# Bin Center Count
0.000000 7.000000
0.042000 14.000000
0.084000 16.000000
0.126000 15.000000
0.168000 13.000000
0.210000 17.000000
0.252000 23.000000
0.294000 21.000000
0.336000 35.000000
0.378000 29.000000
0.420000 36.000000
0.462000 43.000000
0.504000 55.000000
0.546000 54.000000
0.588000 97.000000
0.630000 127.000000
0.672000 230.000000
0.714000 134.000000
0.756000 107.000000
0.798000 110.000000
0.840000 107.000000
0.882000 118.000000
0.924000 134.000000
0.966000 149.000000
1.008000 127.000000
1.050000 139.000000
1.092000 161.000000
1.134000 137.000000
1.176000 130.000000
1.218000 118.000000
1.260000 122.000000
1.302000 111.000000
1.344000 92.000000
1.386000 75.000000
1.428000 70.000000
1.470000 81.000000
1.512000 81.000000
1.554000 75.000000
1.596000 77.000000
1.638000 60.000000
1.680000 52.000000
1.722000 37.000000
1.764000 15.000000
1.806000 7.000000
1.848000 1.000000
1.890000 6.000000
1.932000 1.000000
1.974000 2.000000
2.016000 0.000000
2.058000 1.000000


==> figs/perturbation_plot/mean.csv <==
,0,1,2,3,4,5
An image of a pair of scissors,32.96409,32.38679,22.016104,21.707355,19.563047,20.580034
Anximage of a pair of scissors,34.917408,34.217026,21.615005,21.632864,19.048868,20.126698
Anximage of a pair of scissoxs,35.994667,35.58316,23.176826,22.100864,19.279375,20.136066
Anximage of axpair of scissoxs,37.857986,38.693676,28.890654,27.876198,24.2728,24.002926
Anximage ox axpair of scissoxs,26.588049,28.05494,27.382381,28.729153,24.425545,24.620186
Anximage ox axpair of scisxoxs,22.116013,23.45102,24.799286,25.850477,21.775146,22.067915


==> figs/perturbation_plot/variance.csv <==
,0,1,2,3,4,5
An image of a pair of scissors,6.596635,6.918572,9.262666,10.108774,9.781398,10.170848
Anximage of a pair of scissors,6.896324,7.232545,9.673091,10.551615,10.213029,10.615221
Anximage of a pair of scissoxs,6.7595987,7.0894365,9.4899,10.355986,10.021083,10.4193945
Anximage of axpair of scissoxs,7.062608,7.4055433,9.864079,10.739275,10.407428,10.799176
Anximage ox axpair of scissoxs,7.1907277,7.5377707,9.978788,10.832596,10.517388,10.885622
Anximage ox axpair of scisxoxs,7.7416506,8.114206,10.710668,11.610949,11.283109,11.663987

